RVHyper: A Runtime Verification Tool for Temporal Hyperproperties

We present RVHyper, a runtime verification tool for hyperproperties. Hyperproperties, such as non-interference and observational determinism, relate multiple computation traces with each other. Specifications are given as formulas in the temporal logic HyperLTL, which extends linear-time temporal logic (LTL) with trace quantifiers and trace variables. RVHyper processes execution traces sequentially until a violation of the specification is detected. In this case, a counter example, in the form of a set of traces, is returned. As an example application, we show how RVHyper can be used to detect spurious dependencies in hardware designs.

==> abstract_tacas_artifact.txt <==
We demonstrate RVHyper, a runtime verification tool for hyperproperties. Hyperproperties, such as non-interference and observational determinism, relate multiple computation traces with each other. Specifications are given as formulas in the temporal logic HyperLTL, that extends linear-time temporal logic (LTL) with trace quantifiers and trace variables. RVHyper processes execution traces sequentially until a monitoring verdict is found. In this case, a counterexample, which is represented as a set of traces, is returned. We demonstrate how RVHyper is able to detect spurious dependencies in hardware designs.
The artifact contains everything that is necessary to reproduce the results in the paper. Besides source code and prebuild binaries of RVHyper, the artifact contains all models used in our evaluation. We provide step-by-step instructions on how to use RVHyper and scripts that reproduce the results shown in Table 1.


